Event-Driven Network Programming

Software-defined networking (SDN) programs must simultaneously describe static forwarding behavior and dynamic updates in response to events. Event-driven updates are critical to get right, but difficult to implement correctly due to the high degree of concurrency in networks. Existing SDN platforms offer weak guarantees that can break application invariants, leading to problems such as dropped packets, degraded performance, security violations, etc. This paper introduces EVENT-DRIVEN CONSISTENT UPDATES that are guaranteed to preserve well-defined behaviors when transitioning between configurations in response to events. We propose NETWORK EVENT STRUCTURES (NESs) to model constraints on updates, such as which events can be enabled simultaneously and causal dependencies between events. We define an extension of the NetKAT language with mutable state, give semantics to stateful programs using NESs, and discuss provably-correct strategies for implementing NESs in SDNs. Finally, we evaluate our approach empirically, demonstrating that it gives well-defined consistency guarantees while avoiding expensive synchronization and packet buffering.

==> rule-num.csv <==
good,bad
329,483
302,469
339,496
282,418
288,468
328,476
320,471
325,503
299,440
312,469
305,427
298,419
321,477
312,475
307,447
318,458
303,438
307,447
303,445
301,435
333,492
298,486
318,473
320,476
302,442
312,449
316,458
304,439
274,439
325,461
305,449
304,454
326,474
322,473
308,459
312,486
316,452
309,464
316,452
321,442
319,452
305,455
280,415
328,470
312,449
323,483
287,427
319,468
306,474
321,467
318,473
327,481
320,470
313,450
298,468
315,452
334,462
307,439
298,453
315,464
321,458
305,473
308,455
306,467
306,471
306,441
288,426
327,459
311,458
321,494
302,455
295,430
310,464
299,471
325,464
312,451
304,434
322,473
299,471
316,468
323,452
299,445
303,463
310,462
304,425
308,464
322,469
321,468
300,458
299,462
302,462
319,469
313,452
307,431
324,465
324,464
301,463
298,459
335,470
321,477

